Polycyclic Aromatic Hydrocarbons in Seyfert and star-forming galaxies

Polycyclic Aromatic Hydrocarbons (PAHs) are carbon-based molecules resulting from the union of aromatic rings and related species, which are likely responsible for strong infrared emission features (3.3, 6.2, 7.7, 8.6, 11.3 and 12.7 microns). In this work, using a sample of 50 Seyfert galaxies (DL<100 Mpc) we compare the circumnuclear (inner kpc) PAH emission of AGN to that of a control sample of star-forming galaxies (22 luminous infrared galaxies and 30 HII galaxies), and investigate the differences between central and extended PAH emission. Using Spitzer/InfraRed Spectrograph spectral data of Seyfert and star-forming galaxies and newly developed PAH diagnostic model grids, derived from theoretical spectra, we compare the predicted and observed PAH ratios. We find that star-forming galaxies and AGN-dominated systems are located in different regions of the PAH diagnostic diagrams. This suggests that not only are the size and charge of the PAH molecules different, but also the nature and hardness of the radiation field that excite them. We find tentative evidence that PAH ratios in AGN-dominated systems are consistent with emission from larger PAH molecules (Nc>300-400) as well as neutral species. By subtracting the spectrum of the central source from the total, we compare the PAH emission in the central vs extended region of a small sample of AGN. In contrast to the findings for the central regions of AGN-dominated systems, the PAH ratios measured in the extended regions of both type 1 and type 2 Seyfert galaxies can be explained assuming similar PAH molecular size distribution and ionized fractions of molecules to those seen in central regions of star-forming galaxies (100<Nc<300).

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
